Embodied Visual Navigation with Automatic Curriculum Learning in Real Environments

We present NavACL, a method of automatic curriculum learning tailored to the navigation task. NavACL is simple to train and efficiently selects relevant tasks using geometric features. In our experiments, deep reinforcement learning agents trained using NavACL significantly outperform state-of-the-art agents trained with uniform sampling -- the current standard. Furthermore, our agents can navigate through unknown cluttered indoor environments to semantically-specified targets using only RGB images. Obstacle-avoiding policies and frozen feature networks support transfer to unseen real-world environments, without any modification or retraining requirements. We evaluate our policies in simulation, and in the real world on a ground robot and a quadrotor drone. Videos of real-world results are available in the supplementary material.

==> layout.txt <==
Rudra comments: Be nice to stanford, say it works well but we run into issues when we try real environments: spinning, bumping, etc. The problem is sim2real transfer. FOCUS ON AUTOCURRICULUM for sim2real xfer, other stuff should be sidenotes

Main idea: Our aim is to improve real-world RL navigation transfer using autocurriculum 

Introduction
    Describe RL
    RL can be used for visual navigation, but most work has been done on simulations or toy problems
    Classical robotics methods fail on SLAM tracking loss/etc (not robust)
    We focus on indoor visual target-driven navigation (describe)
        Uses - robo-servants, house-robots, etc
    We make a number of changes to alleviate the transfer problem:
        1. Midlevel feature perception - decrease sim2real perception gap
        2. Reformulation of action space and reward function to reduce collisions and encourage exploration
        3. Autocurriculum

Related work
    RL navigation papers
    FB paper showing real-world transfer failure
        Sliding in ALL simulators
    Midlevel priors
    Other goal and initial state-based autocurriculum methods

Approach
    Midlevel feature and policy network
        Convolution to merge features because they are spatially related
    Reformulation of action space and reward function
        We want to punish for collisions, but this makes the agent hesitant to explore as it wants to avoid
        Rather than use exploration-based intrinsics, we simply force the agent to take forward steps
            Reduce action space dimensionality
            Use a continuous angle
            These produce nice properties if we assume an MDP (describe)
            End episode as collision results in ill-posed observations (blank wall)
    Autocurriculum (GoalGen)
        Pixel space is much too large for goal generation
        There exists a latent space (top-down floorplan) that succinctly compresses pixel space to world space
            We can easily sample and generate start/goal pairs from this space

Experiments
    Shortest past length (SPL) and success rate in virtual and real environments, training loss on a single environment over 1e6 timesteps
        Stanford baseline
        Our baseline
        Action space reformulation
        Autocurriculum
            Autocurriculum loss
    Side-by-side videos of each experiment on virtual/real environments for the same goal


==> layout2.txt <==
Autocurriculum for autonomous visual navigation

Most autocurriculum discusses ways 
Exists a latent space (floorplan)
Strict set of start locations

2019 CVPR habitat embodied navigation winner as baseline
We improve it with a convolutional layer
Upon debugging, we notice

INSTEAD talk about shortcomings of navigation
* compass reduces problem to something unusable in the real-world
* how habitat selects samples, maybe how gibson selects samples
    * results in overfitting (bad validation performance, most things concentrate on training performance)
    * cannot generalize well in simulation, how can they generalize in real environments?

    %motivation - current approaches to visual target navigation do not work due to some physical constraint (e.g. bumping, etc.)

    %our approach - we develo an autocurriculum based approach where the reinforcement learning is improved due to automatically increasing difficulty of the goal setting

    %contribution - depending on the experiments 
    %if you're trying to write the paper, my suggestion is to have the main sections written and then you start writing all you have in your mind, trying to keep in mind the main story
